Symplectic and Poisson geometry of the moduli spaces of flat connections over quilted surfaces

In this paper we study the symplectic and Poisson geometry of moduli spaces of flat connections over quilted surfaces. These are surfaces where the structure group varies from region to region in the surface, and where a reduction (or relation) of structure occurs along the boundaries of the regions. Our main theoretical tool is a new form moment-map reduction in the context of Dirac geometry. This reduction framework allows us to use very general relations of structure groups, and to investigate both the symplectic and Poisson geometry of the resulting moduli spaces from a unified perspective. The moduli spaces we construct in this way include a number of important examples, including Poisson Lie groups and their Homogeneous spaces, moduli spaces for meromorphic connections over Riemann surfaces (following the work of Philip Boalch), and various symplectic groupoids. Realizing these examples as moduli spaces for quilted surfaces provides new insights into their geometry.

==> PBoalchDblSymp.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'PBoalchDblSymp.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{271.23720703bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.77234588)%
    \put(0,0){\includegraphics[width=\unitlength]{PBoalchDblSymp.pdf}}%
    \put(0.07286871,0.4102254){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$h_1$}}}%
    \put(0.19269337,0.40690718){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$g$}}}%
    \put(0.30643519,0.40358896){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$h_2$}}}%
    \put(0.39750299,0.66241201){\color[rgb]{0.78431373,0,0}\makebox(0,0)[b]{\smash{$e_1$}}}%
    \put(0.39584384,0.53963692){\color[rgb]{0.78431373,0,0}\makebox(0,0)[b]{\smash{$e_2$}}}%
    \put(0.40082119,0.26827854){\color[rgb]{0,0,0.78431373}\makebox(0,0)[b]{\smash{$f_2$}}}%
    \put(0.40026756,0.14402827){\color[rgb]{0,0,0.78431373}\makebox(0,0)[b]{\smash{$f_1$}}}%
    \put(0.89776301,0.36058866){\color[rgb]{0,0,0.78431373}\makebox(0,0)[b]{\smash{$\mf{c}_+$}}}%
    \put(0.89776301,0.41957761){\color[rgb]{0.78431373,0,0}\makebox(0,0)[b]{\smash{$\mf{c}_-$}}}%
  \end{picture}%
\endgroup%

